Improving the Performance and Endurance of Persistent Memory with Loose-Ordering Consistency

Persistent memory provides high-performance data persistence at main memory. Memory writes need to be performed in strict order to satisfy storage consistency requirements and enable correct recovery from system crashes. Unfortunately, adhering to such a strict order significantly degrades system performance and persistent memory endurance. This paper introduces a new mechanism, Loose-Ordering Consistency (LOC), that satisfies the ordering requirements at significantly lower performance and endurance loss. LOC consists of two key techniques. First, Eager Commit eliminates the need to perform a persistent commit record write within a transaction. We do so by ensuring that we can determine the status of all committed transactions during recovery by storing necessary metadata information statically with blocks of data written to memory. Second, Speculative Persistence relaxes the write ordering between transactions by allowing writes to be speculatively written to persistent memory. A speculative write is made visible to software only after its associated transaction commits. To enable this, our mechanism supports the tracking of committed transaction ID and multi-versioning in the CPU cache. Our evaluations show that LOC reduces the average performance overhead of memory persistence from 66.9% to 34.9% and the memory write traffic overhead from 17.1% to 3.4% on a variety of workloads.

==> expr/data/LOC.dat <==
protocol:	LOC(NoSpec)	LOC(SD=2)	LOC(SD=4)	LOC(SD=8)	LOC(SD=16)	LOC(SD=32)
2	284.352678	106.273243	64.681404	46.80817	12.899107	5.525755
#2-writes:	0.07142	0.071053	0.071132	0.071181	0.07117	0.07088
4	124.495383	64.04122	20.847526	12.23164	5.357286	3.155414
#4-writes:	0.056371	0.056555	0.056661	0.056619	0.056645	0.056386
8	72.523417	27.455974	15.292708	5.555087	3.565128	2.582106
#8-writes:	0.058946	0.059258	0.059183	0.059148	0.059252	0.059017
16	33.68741	17.792014	5.808061	3.606697	2.595368	2.177812
#16-writes:	0.056588	0.05669	0.056727	0.056874	0.056578	0.056509
32	15.920658	5.865914	3.518144	2.575961	2.167163	2.020355
#32-writes:	0.055359	0.055441	0.055406	0.055339	0.055688	0.056023

==> expr/data/eagercommitn.dat <==
eager-commit	H-WAL	EC-WAL	LOC-WAL
B+Tree	0.336091145	0.346694986	0.752255398
Hash	0.268969777	0.326531632	0.547140416
RBTree	0.131910627	0.146592196	0.52204531
SPS	0.103539899	0.13450618	0.398416887
SDG	0.474474424	0.487109037	0.813066051
SQLite	0.673425685	0.673961528	0.873275687
Gmean	0.331401926	0.352565927	0.651033291


==> expr/data/example-stacked.dat <==
Threads "Overhead 1" "Overhead 2" "Overhead 3"
w1   6  47 58    8 0 0   15 4 45    12   5  5           
w2   4  6  6     5 0 2   1 3 2      10  20  30 


==> expr/data/impact-memlatency.dat <==
impact-memlatency		H-WAL	"LOC Improvement"		H-WAL	LOC		H-WAL	LOC		H-WAL	"Improvement due to LOC"		H-WAL	LOC		H-WAL	LOC
B+Tree		0.662197154	0.236452905		0.457391546	0.367311646		0.359179295	0.409459861		0.336091145	0.416164253		0.100284767	0.322493781		0.065168484	0.251186309
Hash		0.634573304	0.263011397		0.461707523	0.355764842		0.389096113	0.381002143		0.372904694	0.384717257		0.223248926	0.377508624		0.203169664	0.368457484
RBTree		0.353606346	0.360554153		0.196892726	0.411434473		0.143136883	0.397121972		0.131910627	0.390134684		0.039637336	0.221321786		0.028632538	0.17607532
SPS		0.248675847	0.285757846		0.144473218	0.310072237		0.110555608	0.299377935		0.103539899	0.294876988		0.047358506	0.215268674		0.040808698	0.197721185
SDG		0.773151785	0.153805101		0.597875835	0.272335168		0.499268145	0.326853485		0.474474424	0.338591627		0.177207458	0.352600647		0.124716262	0.304572541
SQLite		0.792639146	0.071330101		0.725595135	0.142688315		0.684128688	0.187246182		0.673226428	0.199058019		0.525408899	0.362840043		0.495517275	0.397213932
Gmean		0.577473931	0.22848525		0.430655997	0.309934447		0.364227455	0.333510263		0.348691203	0.337257138		0.185524315	0.308672259		0.15966882	0.282537795


==> expr/data/impact-txsz.dat <==
impact-txsz	H-WAL	Kiln	LOC-WAL	LOC-Kiln
2	0.269399393	0.866511159	0.762288966	0.933040301
4	0.336091145	0.902126947	0.824244094	0.956121978
8	0.41622636	0.931581087	0.883188374	0.973819447
16	0.510492855	0.953820116	0.926226496	0.98518985
32	0.61338025	0.969785866	0.952856305	0.991588901


==> expr/data/overall-thruput.dat <==
protocol	S-WAL	H-WAL	LOC-WAL	Kiln	LOC-Kiln
B+Tree	0.318074993	0.336091145	0.752255398	0.902126947	0.956121978
Hash	0.243074885	0.268969777	0.547140416	0.688716446	0.713278008
RBTree	0.119786244	0.131910627	0.52204531	0.667019928	0.770184994
SPS	0.084718423	0.103539899	0.398416887	0.49752883	0.560037089
SDG	0.459186499	0.474474424	0.813066051	0.933194293	0.964253951
SQLite	0.668760626	0.673425685	0.873275687	0.890977357	0.89973715
Gmean	0.315600278	0.331401926	0.651033291	0.763260633	0.810602195


==> expr/data/overall-wrsz.dat <==
protocol	S-WAL	H-WAL	LOC-WAL	Kiln	LOC-Kiln
B+Tree	0.116829094	0.107754588	0.018536631	0.003490685	0.003490685
Hash	0.147135087	0.129062123	0.042580411	0.010626795	0.010615945
RBTree	0.271329394	0.245487365	0.033543845	0.000141093	0.000141093
SPS	0.583846772	0.466380927	0.074953121	0.013849451	0.013849451
SDG	0.029907913	0.028573572	0.005951379	0.002315474	0.002315474
SQLite	0.050946515	0.050379683	0.025647202	0.018048964	0.018032273
Gmean	0.199999129	0.171273043	0.033535431	0.008078744	0.008074154


==> expr/data/spec-thruput.dat <==
spec-thruput	LOC(SD=1)	LOC(SD=2)	LOC(SD=4)	LOC(SD=8)	LOC(SD=16)	LOC(SD=32)
B+Tree	0.346694986	0.466816882	0.567667826	0.662248887	0.752255398	0.824244094
Hash	0.326531632	0.45861885	0.505353551	0.522166621	0.547140416	0.552340526
RBTree	0.146592196	0.235231611	0.338115553	0.43663198	0.52204531	0.586315232
SPS	0.13450618	0.19483871	0.258838654	0.327282579	0.398416887	0.45447705
SDG	0.487109037	0.628755604	0.720540872	0.779369073	0.813066051	0.833402318
SQLite	0.673961528	0.76210742	0.818566591	0.854007669	0.873275687	0.884586065
Gmean	0.352565927	0.457728179	0.534847175	0.596951135	0.651033291	0.689227547


==> expr/data/spec-wc-txsz4-thruput.dat <==
throughput	"LOC w/o WC" 	"LOC w/ WC"
B+Tree	0.788928615	0.946877774
Hash	0.693823057	0.693952637
RBTree	0.632653463	0.649805054
SDG	0.837198407	0.844418193
SPS	0.863141524	0.872641509
SQLite	0.971792696	0.971544624


==> expr/data/spec-wc-txsz4-wrsz.dat <==
wrt-coalescing	"LOC w/o WC" 	"LOC w/ WC"
B+Tree	13371	13688
Hash	37723	37725
RBTree	40890	38950
SDG	10951	10928
SPS	445	444
SQLite	78437	76966


==> expr/data/spec-wrsz.dat <==
spec-wrsz	LOC(SD=1)	LOC(SD=2)	LOC(SD=4)	LOC(SD=8)	LOC(SD=16)	LOC(SD=32)
B+Tree	0.102970427	0.064969006	0.043064879	0.028596643	0.018536631	0.024874449
Hash	0.10193369	0.070287468	0.054463001	0.046546699	0.042580411	0.052847373
RBTree	0.218044396	0.122768766	0.072394053	0.046422845	0.033543845	0.062735743
SPS	0.357433699	0.24002143	0.160514332	0.109858023	0.074953121	0.114438789
SDG	0.027480167	0.016123367	0.010387093	0.007491881	0.005951379	0.009666271
SQLite	0.050311611	0.037524828	0.030876656	0.027121228	0.025647202	0.027656315
Gmean	0.143028998	0.091949144	0.061950002	0.044339553	0.033535431	0.048703157

